ACEMD: Accelerating bio-molecular dynamics in the microsecond time-scale

The high arithmetic performance and intrinsic parallelism of recent graphical processing units (GPUs) can offer a technological edge for molecular dynamics simulations. ACEMD is a production-class bio-molecular dynamics (MD) simulation program designed specifically for GPUs which is able to achieve supercomputing scale performance of 40 nanoseconds/day for all-atom protein systems with over 23,000 atoms. We illustrate the characteristics of the code, its validation and performance. We also run a microsecond-long trajectory for an all-atom molecular system in explicit TIP3P water on a single workstation computer equipped with just 3 GPUs. This performance on cost effective hardware allows ACEMD to reach microsecond timescales routinely with important implications in terms of scientific applications.

==> letter.txt <==
Dear Editors,
we are glad to submit this manuscript to JCTC related to molecular simulations on a new type of processor hardware (graphical processing units, GPUs). We believe that this work will have a great impact in the computational biology community because it demonstrates for the first time that all-atom molecular simulations have reached  the ability to perform microsecond bio-molecular simulations on a simple workstation PC properly equipped with multiple GPUs. This kind of infrastructure is obtainable in any laboratory setting and should widely develop and progress the use of molecular simulations as a methods for discovery. As a matter of fact, this code is already the key component of a major distributed computing initiative (gpugrid.net, among the 7 largest distributed project in the world) and to our knowledge the largest for all-atom molecular dynamics simulations.

Best regards,
The authors

